On Convergent Dynamic Mode Decomposition and its Equivalence with Occupation Kernel Regression

This paper presents a new technique for norm-convergent dynamic mode decomposition of deterministic systems. The developed method utilizes recent results on singular dynamic mode decomposition where it is shown that by appropriate selection of domain and range Hilbert spaces, the Liouville operator (also known as the Koopman generator) can be made to be compact. In this paper, it is shown that by selecting appropriate collections of finite basis functions in the domain and the range, a novel finite-rank representation of the Liouville operator may be obtained. It is also shown that the model resulting from dynamic mode decomposition of the finite-rank representation is closely related to regularized regression using the so-called occupation kernels as basis functions.

==> results/Duffing_COKR_f_tilde_changing_lambda.dat <==
   0.0000000e+00   2.4521782e-01
   1.0000000e-03   2.5155329e-01
   2.0000000e-03   2.4357196e-01
   3.0000000e-03   2.5678499e-01
   4.0000000e-03   2.5247313e-01
   5.0000000e-03   3.1588169e-01
   6.0000000e-03   2.8142403e-01
   7.0000000e-03   2.8039724e-01
   8.0000000e-03   2.8624235e-01
   9.0000000e-03   3.3516016e-01
   1.0000000e-02   3.1010928e-01
   1.1000000e-02   3.7262579e-01
   1.2000000e-02   3.1865418e-01
   1.3000000e-02   3.6697473e-01
   1.4000000e-02   3.5398090e-01
   1.5000000e-02   3.8327650e-01
   1.6000000e-02   3.5378756e-01
   1.7000000e-02   3.7638872e-01
   1.8000000e-02   4.3881160e-01
   1.9000000e-02   3.8262923e-01
   2.0000000e-02   3.8023971e-01
   2.1000000e-02   3.9673243e-01
   2.2000000e-02   4.0250078e-01
   2.3000000e-02   4.0966235e-01
   2.4000000e-02   4.0911893e-01
   2.5000000e-02   4.4008758e-01
   2.6000000e-02   4.4374605e-01
   2.7000000e-02   4.5186963e-01
   2.8000000e-02   4.3592205e-01
   2.9000000e-02   4.0433533e-01
   3.0000000e-02   4.5157206e-01
   3.1000000e-02   4.4415598e-01
   3.2000000e-02   5.1938720e-01
   3.3000000e-02   4.8624056e-01
   3.4000000e-02   4.7720478e-01
   3.5000000e-02   4.6404070e-01
   3.6000000e-02   4.8828078e-01
   3.7000000e-02   5.0618674e-01
   3.8000000e-02   5.2993760e-01
   3.9000000e-02   5.4038741e-01
   4.0000000e-02   5.2089188e-01
   4.1000000e-02   4.8322904e-01
   4.2000000e-02   5.0000797e-01
   4.3000000e-02   5.3785843e-01
   4.4000000e-02   5.4638324e-01
   4.5000000e-02   5.5787356e-01
   4.6000000e-02   5.6012984e-01
   4.7000000e-02   5.6759511e-01
   4.8000000e-02   5.0510192e-01
   4.9000000e-02   5.8305738e-01
   5.0000000e-02   5.8964442e-01
   5.1000000e-02   5.8804917e-01
   5.2000000e-02   5.7885927e-01
   5.3000000e-02   5.7018541e-01
   5.4000000e-02   5.7730315e-01
   5.5000000e-02   6.1003814e-01
   5.6000000e-02   6.6657641e-01
   5.7000000e-02   6.3383479e-01
   5.8000000e-02   6.2068323e-01
   5.9000000e-02   6.1824163e-01
   6.0000000e-02   6.2892571e-01
   6.1000000e-02   6.6003766e-01
   6.2000000e-02   6.2726621e-01
   6.3000000e-02   6.0992621e-01
   6.4000000e-02   6.2517377e-01
   6.5000000e-02   6.1402559e-01
   6.6000000e-02   5.9032137e-01
   6.7000000e-02   6.4138540e-01
   6.8000000e-02   6.5684995e-01
   6.9000000e-02   6.4137677e-01
   7.0000000e-02   6.6960719e-01
   7.1000000e-02   6.8937563e-01
   7.2000000e-02   7.2367895e-01
   7.3000000e-02   6.8896597e-01
   7.4000000e-02   6.5731422e-01
   7.5000000e-02   6.8489699e-01
   7.6000000e-02   7.3849317e-01
   7.7000000e-02   6.5544093e-01
   7.8000000e-02   7.4451616e-01
   7.9000000e-02   6.6698928e-01
   8.0000000e-02   7.1355074e-01
   8.1000000e-02   7.6709397e-01
   8.2000000e-02   7.7477509e-01
   8.3000000e-02   7.2450582e-01
   8.4000000e-02   7.7243384e-01
   8.5000000e-02   7.8548282e-01
   8.6000000e-02   7.3583388e-01
   8.7000000e-02   7.1523753e-01
   8.8000000e-02   7.6213248e-01
   8.9000000e-02   7.7956341e-01
   9.0000000e-02   7.6793198e-01
   9.1000000e-02   7.5313893e-01
   9.2000000e-02   7.8471046e-01
   9.3000000e-02   7.5419886e-01
   9.4000000e-02   7.7915682e-01
   9.5000000e-02   7.8715467e-01
   9.6000000e-02   8.0324495e-01
   9.7000000e-02   7.6358273e-01
   9.8000000e-02   8.1892987e-01
   9.9000000e-02   7.6130037e-01
   1.0000000e-01   7.7722378e-01
   1.0100000e-01   8.0775751e-01
   1.0200000e-01   8.6770501e-01
   1.0300000e-01   8.2212256e-01
   1.0400000e-01   8.5262631e-01
   1.0500000e-01   8.2840158e-01
   1.0600000e-01   8.0629365e-01
   1.0700000e-01   8.6072956e-01
   1.0800000e-01   8.4456364e-01
   1.0900000e-01   8.4280873e-01
   1.1000000e-01   8.5656089e-01
   1.1100000e-01   8.6408131e-01
   1.1200000e-01   8.7282811e-01
   1.1300000e-01   8.7263871e-01
   1.1400000e-01   9.0719427e-01
   1.1500000e-01   9.3210973e-01
   1.1600000e-01   8.9832991e-01
   1.1700000e-01   9.3324444e-01
   1.1800000e-01   8.9327986e-01
   1.1900000e-01   8.9978024e-01
   1.2000000e-01   8.9148984e-01
   1.2100000e-01   9.1553368e-01
   1.2200000e-01   9.3390718e-01
   1.2300000e-01   9.2753626e-01
   1.2400000e-01   8.6200011e-01
   1.2500000e-01   8.8267249e-01
   1.2600000e-01   9.3273721e-01
   1.2700000e-01   9.5707912e-01
   1.2800000e-01   9.5321080e-01
   1.2900000e-01   9.7501008e-01
   1.3000000e-01   9.3074790e-01
   1.3100000e-01   9.5957076e-01
   1.3200000e-01   9.8245650e-01
   1.3300000e-01   9.7016620e-01
   1.3400000e-01   9.3765007e-01
   1.3500000e-01   9.7772304e-01
   1.3600000e-01   9.7280682e-01
   1.3700000e-01   9.7430016e-01
   1.3800000e-01   9.8684959e-01
   1.3900000e-01   9.6921515e-01
   1.4000000e-01   9.5511310e-01
   1.4100000e-01   9.9658426e-01
   1.4200000e-01   9.8658791e-01
   1.4300000e-01   1.0130176e+00
   1.4400000e-01   1.0381304e+00
   1.4500000e-01   9.8307152e-01
   1.4600000e-01   1.0446483e+00
   1.4700000e-01   9.9064617e-01
   1.4800000e-01   1.0194022e+00
   1.4900000e-01   1.0341116e+00
   1.5000000e-01   1.0304774e+00
   1.5100000e-01   1.0268462e+00
   1.5200000e-01   1.0551814e+00
   1.5300000e-01   1.0159570e+00
   1.5400000e-01   1.0284378e+00
   1.5500000e-01   1.0264612e+00
   1.5600000e-01   1.0444027e+00
   1.5700000e-01   1.0639050e+00
   1.5800000e-01   1.0699399e+00
   1.5900000e-01   1.0711690e+00
   1.6000000e-01   1.1001962e+00
   1.6100000e-01   1.0714388e+00
   1.6200000e-01   1.0486420e+00
   1.6300000e-01   1.1166852e+00
   1.6400000e-01   1.0720167e+00
   1.6500000e-01   1.0782563e+00
   1.6600000e-01   1.0728685e+00
   1.6700000e-01   1.0925455e+00
   1.6800000e-01   1.0950769e+00
   1.6900000e-01   1.1065778e+00
   1.7000000e-01   1.0905603e+00
   1.7100000e-01   1.1106812e+00
   1.7200000e-01   1.0950236e+00
   1.7300000e-01   1.1065170e+00
   1.7400000e-01   1.1164503e+00
   1.7500000e-01   1.1155503e+00
   1.7600000e-01   1.1488326e+00
   1.7700000e-01   1.1228158e+00
   1.7800000e-01   1.1392725e+00
   1.7900000e-01   1.1223713e+00
   1.8000000e-01   1.1369850e+00
   1.8100000e-01   1.1571417e+00
   1.8200000e-01   1.1670050e+00
   1.8300000e-01   1.1494150e+00
   1.8400000e-01   1.1801381e+00
   1.8500000e-01   1.1341302e+00
   1.8600000e-01   1.1619034e+00
   1.8700000e-01   1.1928893e+00
   1.8800000e-01   1.1709810e+00
   1.8900000e-01   1.1360717e+00
   1.9000000e-01   1.1777949e+00
   1.9100000e-01   1.1903575e+00
   1.9200000e-01   1.1940449e+00
   1.9300000e-01   1.2027565e+00
   1.9400000e-01   1.1691194e+00
   1.9500000e-01   1.1706743e+00
   1.9600000e-01   1.1970181e+00
   1.9700000e-01   1.2079036e+00
   1.9800000e-01   1.1801309e+00
   1.9900000e-01   1.1839418e+00
   2.0000000e-01   1.2158623e+00
   2.0100000e-01   1.2177536e+00
   2.0200000e-01   1.2285231e+00
   2.0300000e-01   1.2178566e+00
   2.0400000e-01   1.2467975e+00
   2.0500000e-01   1.2122802e+00
   2.0600000e-01   1.2531052e+00
   2.0700000e-01   1.2527498e+00
   2.0800000e-01   1.2379794e+00
   2.0900000e-01   1.2041999e+00
   2.1000000e-01   1.2572128e+00
   2.1100000e-01   1.2596505e+00
   2.1200000e-01   1.2343602e+00
   2.1300000e-01   1.2456324e+00
   2.1400000e-01   1.2465555e+00
   2.1500000e-01   1.2612353e+00
   2.1600000e-01   1.2430362e+00
   2.1700000e-01   1.2455070e+00
   2.1800000e-01   1.2722972e+00
   2.1900000e-01   1.2439310e+00
   2.2000000e-01   1.2907413e+00
   2.2100000e-01   1.2273611e+00
   2.2200000e-01   1.2603162e+00
   2.2300000e-01   1.2520700e+00
   2.2400000e-01   1.2817547e+00
   2.2500000e-01   1.2822678e+00
   2.2600000e-01   1.3046028e+00
   2.2700000e-01   1.2959221e+00
   2.2800000e-01   1.2814974e+00
   2.2900000e-01   1.2571287e+00
   2.3000000e-01   1.2785226e+00
   2.3100000e-01   1.2632318e+00
   2.3200000e-01   1.3030845e+00
   2.3300000e-01   1.3008229e+00
   2.3400000e-01   1.2999433e+00
   2.3500000e-01   1.3495081e+00
   2.3600000e-01   1.2990286e+00
   2.3700000e-01   1.3223114e+00
   2.3800000e-01   1.3287495e+00
   2.3900000e-01   1.3237491e+00
   2.4000000e-01   1.3238605e+00
   2.4100000e-01   1.3412154e+00
   2.4200000e-01   1.3497395e+00
   2.4300000e-01   1.3337016e+00
   2.4400000e-01   1.3370271e+00
   2.4500000e-01   1.3215858e+00
   2.4600000e-01   1.3349786e+00
   2.4700000e-01   1.3478996e+00
   2.4800000e-01   1.3504449e+00
   2.4900000e-01   1.3711533e+00
   2.5000000e-01   1.3536386e+00
   2.5100000e-01   1.3485149e+00
   2.5200000e-01   1.3472740e+00
   2.5300000e-01   1.3819725e+00
   2.5400000e-01   1.3586741e+00
   2.5500000e-01   1.3539229e+00
   2.5600000e-01   1.3670623e+00
   2.5700000e-01   1.3789723e+00
   2.5800000e-01   1.3607648e+00
   2.5900000e-01   1.3918768e+00
   2.6000000e-01   1.3818666e+00
   2.6100000e-01   1.3737947e+00
   2.6200000e-01   1.3904859e+00
   2.6300000e-01   1.3721604e+00
   2.6400000e-01   1.3513915e+00
   2.6500000e-01   1.4264600e+00
   2.6600000e-01   1.3881188e+00
   2.6700000e-01   1.3930530e+00
   2.6800000e-01   1.3966051e+00
   2.6900000e-01   1.4073173e+00
   2.7000000e-01   1.4114336e+00
   2.7100000e-01   1.4202586e+00
   2.7200000e-01   1.4019559e+00
   2.7300000e-01   1.4134441e+00
   2.7400000e-01   1.3930691e+00
   2.7500000e-01   1.4215371e+00
   2.7600000e-01   1.4658716e+00
   2.7700000e-01   1.4283596e+00
   2.7800000e-01   1.4251671e+00
   2.7900000e-01   1.4355338e+00
   2.8000000e-01   1.4425504e+00
   2.8100000e-01   1.4637087e+00
   2.8200000e-01   1.4609862e+00
   2.8300000e-01   1.4651374e+00
   2.8400000e-01   1.4392847e+00
   2.8500000e-01   1.4337932e+00
   2.8600000e-01   1.4711864e+00
   2.8700000e-01   1.4455633e+00
   2.8800000e-01   1.4252628e+00
   2.8900000e-01   1.4702971e+00
   2.9000000e-01   1.4848565e+00
   2.9100000e-01   1.4407290e+00
   2.9200000e-01   1.4784075e+00
   2.9300000e-01   1.4670396e+00
   2.9400000e-01   1.4660566e+00
   2.9500000e-01   1.4920110e+00
   2.9600000e-01   1.4601040e+00
   2.9700000e-01   1.4860258e+00
   2.9800000e-01   1.4822101e+00
   2.9900000e-01   1.4988566e+00
   3.0000000e-01   1.4882481e+00
   3.0100000e-01   1.4891618e+00
   3.0200000e-01   1.4893713e+00
   3.0300000e-01   1.4994952e+00
   3.0400000e-01   1.5109057e+00
   3.0500000e-01   1.4614396e+00
   3.0600000e-01   1.5027184e+00
   3.0700000e-01   1.4895686e+00
   3.0800000e-01   1.4950728e+00
   3.0900000e-01   1.5167705e+00
   3.1000000e-01   1.4854926e+00
   3.1100000e-01   1.5146920e+00
   3.1200000e-01   1.5154449e+00
   3.1300000e-01   1.5027550e+00
   3.1400000e-01   1.5105462e+00
   3.1500000e-01   1.5139868e+00
   3.1600000e-01   1.5104249e+00
   3.1700000e-01   1.5214750e+00
   3.1800000e-01   1.5454642e+00
   3.1900000e-01   1.5361883e+00
   3.2000000e-01   1.5333235e+00
   3.2100000e-01   1.5307627e+00
   3.2200000e-01   1.5480153e+00
   3.2300000e-01   1.5428435e+00
   3.2400000e-01   1.5531807e+00
   3.2500000e-01   1.5669567e+00
   3.2600000e-01   1.5222258e+00
   3.2700000e-01   1.5330697e+00
   3.2800000e-01   1.5617599e+00
   3.2900000e-01   1.5355994e+00
   3.3000000e-01   1.5591939e+00
   3.3100000e-01   1.5713132e+00
   3.3200000e-01   1.5908987e+00
   3.3300000e-01   1.5616594e+00
   3.3400000e-01   1.5460547e+00
   3.3500000e-01   1.5607986e+00
   3.3600000e-01   1.5747456e+00
   3.3700000e-01   1.5629644e+00
   3.3800000e-01   1.6015870e+00
   3.3900000e-01   1.6023958e+00
   3.4000000e-01   1.6032259e+00
   3.4100000e-01   1.5678207e+00
   3.4200000e-01   1.5927567e+00
   3.4300000e-01   1.6119208e+00
   3.4400000e-01   1.5647724e+00
   3.4500000e-01   1.5942078e+00
   3.4600000e-01   1.6178952e+00
   3.4700000e-01   1.5994526e+00
   3.4800000e-01   1.6042197e+00
   3.4900000e-01   1.5741589e+00
   3.5000000e-01   1.6113099e+00
   3.5100000e-01   1.5946729e+00
   3.5200000e-01   1.5849221e+00
   3.5300000e-01   1.6485800e+00
   3.5400000e-01   1.6023425e+00
   3.5500000e-01   1.6020888e+00
   3.5600000e-01   1.5887025e+00
   3.5700000e-01   1.6360127e+00
   3.5800000e-01   1.6062752e+00
   3.5900000e-01   1.6049010e+00
   3.6000000e-01   1.6345624e+00
   3.6100000e-01   1.6086410e+00
   3.6200000e-01   1.6403737e+00
   3.6300000e-01   1.6162558e+00
   3.6400000e-01   1.6165494e+00
   3.6500000e-01   1.6445896e+00
   3.6600000e-01   1.6176682e+00
   3.6700000e-01   1.6718544e+00
   3.6800000e-01   1.6290301e+00
   3.6900000e-01   1.6444435e+00
   3.7000000e-01   1.6277424e+00
   3.7100000e-01   1.6331547e+00
   3.7200000e-01   1.6663326e+00
   3.7300000e-01   1.6379098e+00
   3.7400000e-01   1.6709972e+00
   3.7500000e-01   1.6482464e+00
   3.7600000e-01   1.6763725e+00
   3.7700000e-01   1.6716705e+00
   3.7800000e-01   1.6570484e+00
   3.7900000e-01   1.6722168e+00
   3.8000000e-01   1.6797723e+00
   3.8100000e-01   1.6626103e+00
   3.8200000e-01   1.6758327e+00
   3.8300000e-01   1.6447573e+00
   3.8400000e-01   1.6831260e+00
   3.8500000e-01   1.7116173e+00
   3.8600000e-01   1.6790245e+00
   3.8700000e-01   1.6500803e+00
   3.8800000e-01   1.6615480e+00
   3.8900000e-01   1.6941442e+00
   3.9000000e-01   1.6744726e+00
   3.9100000e-01   1.6648923e+00
   3.9200000e-01   1.6879908e+00
   3.9300000e-01   1.7019502e+00
   3.9400000e-01   1.6967612e+00
   3.9500000e-01   1.6800581e+00
   3.9600000e-01   1.6832366e+00
   3.9700000e-01   1.7177497e+00
   3.9800000e-01   1.7031341e+00
   3.9900000e-01   1.7093165e+00
   4.0000000e-01   1.7038733e+00
   4.0100000e-01   1.7001680e+00
   4.0200000e-01   1.7104353e+00
   4.0300000e-01   1.6730622e+00
   4.0400000e-01   1.7035629e+00
   4.0500000e-01   1.7219814e+00
   4.0600000e-01   1.7129188e+00
   4.0700000e-01   1.7324601e+00
   4.0800000e-01   1.6817159e+00
   4.0900000e-01   1.7380458e+00
   4.1000000e-01   1.7294842e+00
   4.1100000e-01   1.7442317e+00
   4.1200000e-01   1.7318149e+00
   4.1300000e-01   1.7330904e+00
   4.1400000e-01   1.7260403e+00
   4.1500000e-01   1.7172165e+00
   4.1600000e-01   1.7199440e+00
   4.1700000e-01   1.7516211e+00
   4.1800000e-01   1.7124778e+00
   4.1900000e-01   1.7575392e+00
   4.2000000e-01   1.7416023e+00
   4.2100000e-01   1.7468211e+00
   4.2200000e-01   1.7371899e+00
   4.2300000e-01   1.7490721e+00
   4.2400000e-01   1.7564792e+00
   4.2500000e-01   1.7427864e+00
   4.2600000e-01   1.7494263e+00
   4.2700000e-01   1.7247119e+00
   4.2800000e-01   1.7633588e+00
   4.2900000e-01   1.7300976e+00
   4.3000000e-01   1.7554875e+00
   4.3100000e-01   1.7464639e+00
   4.3200000e-01   1.7460973e+00
   4.3300000e-01   1.7871569e+00
   4.3400000e-01   1.7547311e+00
   4.3500000e-01   1.7569248e+00
   4.3600000e-01   1.7841704e+00
   4.3700000e-01   1.7760975e+00
   4.3800000e-01   1.7684842e+00
   4.3900000e-01   1.7841764e+00
   4.4000000e-01   1.7752763e+00
   4.4100000e-01   1.7780798e+00
   4.4200000e-01   1.7802695e+00
   4.4300000e-01   1.7724283e+00
   4.4400000e-01   1.7454735e+00
   4.4500000e-01   1.7937605e+00
   4.4600000e-01   1.8011807e+00
   4.4700000e-01   1.7753590e+00
   4.4800000e-01   1.7921283e+00
   4.4900000e-01   1.7918065e+00
   4.5000000e-01   1.7951579e+00
   4.5100000e-01   1.7877236e+00
   4.5200000e-01   1.7890111e+00
   4.5300000e-01   1.7879732e+00
   4.5400000e-01   1.8005363e+00
   4.5500000e-01   1.7993203e+00
   4.5600000e-01   1.8148276e+00
   4.5700000e-01   1.7967180e+00
   4.5800000e-01   1.7872087e+00
   4.5900000e-01   1.8363022e+00
   4.6000000e-01   1.7859371e+00
   4.6100000e-01   1.8297481e+00
   4.6200000e-01   1.8205739e+00
   4.6300000e-01   1.8124930e+00
   4.6400000e-01   1.7955508e+00
   4.6500000e-01   1.8118213e+00
   4.6600000e-01   1.8036433e+00
   4.6700000e-01   1.8107440e+00
   4.6800000e-01   1.8285637e+00
   4.6900000e-01   1.7852730e+00
   4.7000000e-01   1.8123795e+00
   4.7100000e-01   1.8277435e+00
   4.7200000e-01   1.8135686e+00
   4.7300000e-01   1.8226605e+00
   4.7400000e-01   1.8164081e+00
   4.7500000e-01   1.8297547e+00
   4.7600000e-01   1.8352928e+00
   4.7700000e-01   1.8277463e+00
   4.7800000e-01   1.8219774e+00
   4.7900000e-01   1.8275310e+00
   4.8000000e-01   1.8627167e+00
   4.8100000e-01   1.8638791e+00
   4.8200000e-01   1.8555338e+00
   4.8300000e-01   1.8504611e+00
   4.8400000e-01   1.8577513e+00
   4.8500000e-01   1.8596763e+00
   4.8600000e-01   1.8352297e+00
   4.8700000e-01   1.8697653e+00
   4.8800000e-01   1.8667232e+00
   4.8900000e-01   1.8420629e+00
   4.9000000e-01   1.8339258e+00
   4.9100000e-01   1.8625802e+00
   4.9200000e-01   1.8319399e+00
   4.9300000e-01   1.8683524e+00
   4.9400000e-01   1.8701213e+00
   4.9500000e-01   1.8856837e+00
   4.9600000e-01   1.8517869e+00
   4.9700000e-01   1.8410966e+00
   4.9800000e-01   1.8544322e+00
   4.9900000e-01   1.8520572e+00
   5.0000000e-01   1.8783419e+00
   5.0100000e-01   1.8977005e+00
   5.0200000e-01   1.8779185e+00
   5.0300000e-01   1.8821054e+00
   5.0400000e-01   1.8698469e+00
   5.0500000e-01   1.8881025e+00
   5.0600000e-01   1.8777033e+00
   5.0700000e-01   1.8863946e+00
   5.0800000e-01   1.8810991e+00
   5.0900000e-01   1.8931973e+00
   5.1000000e-01   1.8910774e+00
   5.1100000e-01   1.9013541e+00
   5.1200000e-01   1.8726489e+00
   5.1300000e-01   1.8860941e+00
   5.1400000e-01   1.8894172e+00
   5.1500000e-01   1.9023885e+00
   5.1600000e-01   1.9060145e+00
   5.1700000e-01   1.9260194e+00
   5.1800000e-01   1.8964294e+00
   5.1900000e-01   1.8928343e+00
   5.2000000e-01   1.8972348e+00
   5.2100000e-01   1.8980604e+00
   5.2200000e-01   1.9057637e+00
   5.2300000e-01   1.9004196e+00
   5.2400000e-01   1.8973027e+00
   5.2500000e-01   1.9141725e+00
   5.2600000e-01   1.9300815e+00
   5.2700000e-01   1.8904751e+00
   5.2800000e-01   1.9248352e+00
   5.2900000e-01   1.9143679e+00
   5.3000000e-01   1.8963841e+00
   5.3100000e-01   1.9007316e+00
   5.3200000e-01   1.9289831e+00
   5.3300000e-01   1.9288063e+00
   5.3400000e-01   1.9158560e+00
   5.3500000e-01   1.9140726e+00
   5.3600000e-01   1.9287535e+00
   5.3700000e-01   1.9171337e+00
   5.3800000e-01   1.9515338e+00
   5.3900000e-01   1.9210884e+00
   5.4000000e-01   1.8976739e+00
   5.4100000e-01   1.9163375e+00
   5.4200000e-01   1.9201770e+00
   5.4300000e-01   1.9459408e+00
   5.4400000e-01   1.9185775e+00
   5.4500000e-01   1.9401577e+00
   5.4600000e-01   1.9371563e+00
   5.4700000e-01   1.9142606e+00
   5.4800000e-01   1.9332346e+00
   5.4900000e-01   1.9267935e+00
   5.5000000e-01   1.9406398e+00
   5.5100000e-01   1.9556704e+00
   5.5200000e-01   1.9551484e+00
   5.5300000e-01   1.9312602e+00
   5.5400000e-01   1.9216797e+00
   5.5500000e-01   1.9607717e+00
   5.5600000e-01   1.9471555e+00
   5.5700000e-01   1.9674643e+00
   5.5800000e-01   1.9487195e+00
   5.5900000e-01   1.9561336e+00
   5.6000000e-01   1.9217955e+00
   5.6100000e-01   1.9681380e+00
   5.6200000e-01   1.9833115e+00
   5.6300000e-01   1.9599691e+00
   5.6400000e-01   1.9702081e+00
   5.6500000e-01   1.9358253e+00
   5.6600000e-01   1.9558921e+00
   5.6700000e-01   1.9679839e+00
   5.6800000e-01   1.9632531e+00
   5.6900000e-01   1.9812244e+00
   5.7000000e-01   1.9670504e+00
   5.7100000e-01   1.9554530e+00
   5.7200000e-01   1.9576443e+00
   5.7300000e-01   1.9670652e+00
   5.7400000e-01   1.9625690e+00
   5.7500000e-01   1.9837510e+00
   5.7600000e-01   1.9758166e+00
   5.7700000e-01   1.9453986e+00
   5.7800000e-01   1.9831568e+00
   5.7900000e-01   1.9679127e+00
   5.8000000e-01   1.9908425e+00
   5.8100000e-01   1.9564854e+00
   5.8200000e-01   1.9932229e+00
   5.8300000e-01   1.9686939e+00
   5.8400000e-01   1.9947029e+00
   5.8500000e-01   1.9984608e+00
   5.8600000e-01   1.9944072e+00
   5.8700000e-01   1.9918186e+00
   5.8800000e-01   1.9747826e+00
   5.8900000e-01   2.0018723e+00
   5.9000000e-01   2.0013783e+00
   5.9100000e-01   1.9977652e+00
   5.9200000e-01   1.9903363e+00
   5.9300000e-01   1.9866680e+00
   5.9400000e-01   2.0005514e+00
   5.9500000e-01   1.9881510e+00
   5.9600000e-01   1.9804735e+00
   5.9700000e-01   1.9949683e+00
   5.9800000e-01   1.9985066e+00
   5.9900000e-01   2.0053191e+00
   6.0000000e-01   2.0189589e+00
   6.0100000e-01   1.9857994e+00
   6.0200000e-01   2.0131387e+00
   6.0300000e-01   2.0226959e+00
   6.0400000e-01   2.0036455e+00
   6.0500000e-01   2.0096651e+00
   6.0600000e-01   2.0183281e+00
   6.0700000e-01   2.0362831e+00
   6.0800000e-01   2.0193116e+00
   6.0900000e-01   2.0124647e+00
   6.1000000e-01   2.0272479e+00
   6.1100000e-01   2.0281817e+00
   6.1200000e-01   2.0297144e+00
   6.1300000e-01   2.0167850e+00
   6.1400000e-01   2.0166528e+00
   6.1500000e-01   2.0396124e+00
   6.1600000e-01   2.0093315e+00
   6.1700000e-01   2.0143784e+00
   6.1800000e-01   2.0176850e+00
   6.1900000e-01   2.0137279e+00
   6.2000000e-01   2.0418226e+00
   6.2100000e-01   2.0157075e+00
   6.2200000e-01   2.0371858e+00
   6.2300000e-01   2.0364939e+00
   6.2400000e-01   2.0362573e+00
   6.2500000e-01   2.0278511e+00
   6.2600000e-01   2.0453180e+00
   6.2700000e-01   2.0457306e+00
   6.2800000e-01   2.0441465e+00
   6.2900000e-01   2.0637015e+00
   6.3000000e-01   2.0319755e+00
   6.3100000e-01   2.0481922e+00
   6.3200000e-01   2.0458495e+00
   6.3300000e-01   2.0698886e+00
   6.3400000e-01   2.0603093e+00
   6.3500000e-01   2.0600894e+00
   6.3600000e-01   2.0412411e+00
   6.3700000e-01   2.0593539e+00
   6.3800000e-01   2.0612358e+00
   6.3900000e-01   2.0490437e+00
   6.4000000e-01   2.0337133e+00
   6.4100000e-01   2.0569458e+00
   6.4200000e-01   2.0553635e+00
   6.4300000e-01   2.0652866e+00
   6.4400000e-01   2.0716869e+00
   6.4500000e-01   2.0559460e+00
   6.4600000e-01   2.0422872e+00
   6.4700000e-01   2.0634137e+00
   6.4800000e-01   2.0707967e+00
   6.4900000e-01   2.0563574e+00
   6.5000000e-01   2.0597005e+00
   6.5100000e-01   2.0335969e+00
   6.5200000e-01   2.0601548e+00
   6.5300000e-01   2.0748112e+00
   6.5400000e-01   2.0671860e+00
   6.5500000e-01   2.0714470e+00
   6.5600000e-01   2.0671310e+00
   6.5700000e-01   2.0621114e+00
   6.5800000e-01   2.0802717e+00
   6.5900000e-01   2.0952951e+00
   6.6000000e-01   2.0844058e+00
   6.6100000e-01   2.0665727e+00
   6.6200000e-01   2.0653161e+00
   6.6300000e-01   2.0746631e+00
   6.6400000e-01   2.1028129e+00
   6.6500000e-01   2.0898456e+00
   6.6600000e-01   2.0792369e+00
   6.6700000e-01   2.0868946e+00
   6.6800000e-01   2.1092013e+00
   6.6900000e-01   2.0962539e+00
   6.7000000e-01   2.0807935e+00
   6.7100000e-01   2.0772784e+00
   6.7200000e-01   2.0681423e+00
   6.7300000e-01   2.0641085e+00
   6.7400000e-01   2.0711691e+00
   6.7500000e-01   2.1099602e+00
   6.7600000e-01   2.0838913e+00
   6.7700000e-01   2.0865807e+00
   6.7800000e-01   2.0995553e+00
   6.7900000e-01   2.0842862e+00
   6.8000000e-01   2.1150231e+00
   6.8100000e-01   2.1157339e+00
   6.8200000e-01   2.1136500e+00
   6.8300000e-01   2.0971714e+00
   6.8400000e-01   2.0960634e+00
   6.8500000e-01   2.1061381e+00
   6.8600000e-01   2.1096214e+00
   6.8700000e-01   2.0956648e+00
   6.8800000e-01   2.0924208e+00
   6.8900000e-01   2.1293640e+00
   6.9000000e-01   2.1132999e+00
   6.9100000e-01   2.0928019e+00
   6.9200000e-01   2.1029004e+00
   6.9300000e-01   2.1174750e+00
   6.9400000e-01   2.1005319e+00
   6.9500000e-01   2.1182966e+00
   6.9600000e-01   2.1270095e+00
   6.9700000e-01   2.1142873e+00
   6.9800000e-01   2.1260729e+00
   6.9900000e-01   2.1114301e+00
   7.0000000e-01   2.1001830e+00
   7.0100000e-01   2.1060406e+00
   7.0200000e-01   2.1380302e+00
   7.0300000e-01   2.1349382e+00
   7.0400000e-01   2.1308261e+00
   7.0500000e-01   2.1205447e+00
   7.0600000e-01   2.1221344e+00
   7.0700000e-01   2.1319745e+00
   7.0800000e-01   2.1261209e+00
   7.0900000e-01   2.1331210e+00
   7.1000000e-01   2.1098004e+00
   7.1100000e-01   2.1130422e+00
   7.1200000e-01   2.1325582e+00
   7.1300000e-01   2.1435170e+00
   7.1400000e-01   2.1377364e+00
   7.1500000e-01   2.1276888e+00
   7.1600000e-01   2.1413596e+00
   7.1700000e-01   2.1229303e+00
   7.1800000e-01   2.1174520e+00
   7.1900000e-01   2.1373718e+00
   7.2000000e-01   2.1395346e+00
   7.2100000e-01   2.1513704e+00
   7.2200000e-01   2.1506006e+00
   7.2300000e-01   2.1379590e+00
   7.2400000e-01   2.1473805e+00
   7.2500000e-01   2.1385377e+00
   7.2600000e-01   2.1474226e+00
   7.2700000e-01   2.1485644e+00
   7.2800000e-01   2.1638560e+00
   7.2900000e-01   2.1442803e+00
   7.3000000e-01   2.1461930e+00
   7.3100000e-01   2.1525799e+00
   7.3200000e-01   2.1666715e+00
   7.3300000e-01   2.1599773e+00
   7.3400000e-01   2.1659293e+00
   7.3500000e-01   2.1638277e+00
   7.3600000e-01   2.1746552e+00
   7.3700000e-01   2.1611153e+00
   7.3800000e-01   2.1548276e+00
   7.3900000e-01   2.1702998e+00
   7.4000000e-01   2.1568872e+00
   7.4100000e-01   2.1609126e+00
   7.4200000e-01   2.1689066e+00
   7.4300000e-01   2.1655293e+00
   7.4400000e-01   2.1699547e+00
   7.4500000e-01   2.1468410e+00
   7.4600000e-01   2.1779390e+00
   7.4700000e-01   2.1654636e+00
   7.4800000e-01   2.1711736e+00
   7.4900000e-01   2.1536995e+00
   7.5000000e-01   2.1714722e+00
   7.5100000e-01   2.1629770e+00
   7.5200000e-01   2.1795820e+00
   7.5300000e-01   2.1690988e+00
   7.5400000e-01   2.1666301e+00
   7.5500000e-01   2.1936547e+00
   7.5600000e-01   2.1698781e+00
   7.5700000e-01   2.1717059e+00
   7.5800000e-01   2.2238455e+00
   7.5900000e-01   2.1612444e+00
   7.6000000e-01   2.1861987e+00
   7.6100000e-01   2.1535819e+00
   7.6200000e-01   2.1828313e+00
   7.6300000e-01   2.1889983e+00
   7.6400000e-01   2.2002846e+00
   7.6500000e-01   2.1805818e+00
   7.6600000e-01   2.1908622e+00
   7.6700000e-01   2.1894232e+00
   7.6800000e-01   2.1715392e+00
   7.6900000e-01   2.1788137e+00
   7.7000000e-01   2.1885078e+00
   7.7100000e-01   2.1888525e+00
   7.7200000e-01   2.2017926e+00
   7.7300000e-01   2.1754288e+00
   7.7400000e-01   2.1862914e+00
   7.7500000e-01   2.1982837e+00
   7.7600000e-01   2.2069167e+00
   7.7700000e-01   2.1756263e+00
   7.7800000e-01   2.1702614e+00
   7.7900000e-01   2.1900403e+00
   7.8000000e-01   2.1968330e+00
   7.8100000e-01   2.1898603e+00
   7.8200000e-01   2.2111462e+00
   7.8300000e-01   2.2119777e+00
   7.8400000e-01   2.2012319e+00
   7.8500000e-01   2.2095273e+00
   7.8600000e-01   2.2023674e+00
   7.8700000e-01   2.2078434e+00
   7.8800000e-01   2.2018706e+00
   7.8900000e-01   2.1951071e+00
   7.9000000e-01   2.2111876e+00
   7.9100000e-01   2.2283439e+00
   7.9200000e-01   2.2108654e+00
   7.9300000e-01   2.1970473e+00
   7.9400000e-01   2.2041518e+00
   7.9500000e-01   2.2089860e+00
   7.9600000e-01   2.2137531e+00
   7.9700000e-01   2.2020357e+00
   7.9800000e-01   2.2191829e+00
   7.9900000e-01   2.2118111e+00
   8.0000000e-01   2.2130598e+00
   8.0100000e-01   2.2196578e+00
   8.0200000e-01   2.2157665e+00
   8.0300000e-01   2.2031055e+00
   8.0400000e-01   2.2227160e+00
   8.0500000e-01   2.2080102e+00
   8.0600000e-01   2.2068527e+00
   8.0700000e-01   2.2032317e+00
   8.0800000e-01   2.2235341e+00
   8.0900000e-01   2.2258346e+00
   8.1000000e-01   2.2207091e+00
   8.1100000e-01   2.2254150e+00
   8.1200000e-01   2.2237385e+00
   8.1300000e-01   2.2543865e+00
   8.1400000e-01   2.2372032e+00
   8.1500000e-01   2.2228772e+00
   8.1600000e-01   2.2394389e+00
   8.1700000e-01   2.2277663e+00
   8.1800000e-01   2.2331305e+00
   8.1900000e-01   2.2315896e+00
   8.2000000e-01   2.2298762e+00
   8.2100000e-01   2.2541587e+00
   8.2200000e-01   2.2365113e+00
   8.2300000e-01   2.2387390e+00
   8.2400000e-01   2.2365662e+00
   8.2500000e-01   2.2296617e+00
   8.2600000e-01   2.2361434e+00
   8.2700000e-01   2.2263864e+00
   8.2800000e-01   2.2399237e+00
   8.2900000e-01   2.2371786e+00
   8.3000000e-01   2.2494532e+00
   8.3100000e-01   2.2369684e+00
   8.3200000e-01   2.2454946e+00
   8.3300000e-01   2.2384898e+00
   8.3400000e-01   2.2434412e+00
   8.3500000e-01   2.2568689e+00
   8.3600000e-01   2.2286238e+00
   8.3700000e-01   2.2526087e+00
   8.3800000e-01   2.2348533e+00
   8.3900000e-01   2.2334878e+00
   8.4000000e-01   2.2400955e+00
   8.4100000e-01   2.2746866e+00
   8.4200000e-01   2.2430336e+00
   8.4300000e-01   2.2513196e+00
   8.4400000e-01   2.2531945e+00
   8.4500000e-01   2.2454124e+00
   8.4600000e-01   2.2713183e+00
   8.4700000e-01   2.2624908e+00
   8.4800000e-01   2.2550821e+00
   8.4900000e-01   2.2516324e+00
   8.5000000e-01   2.2406146e+00
   8.5100000e-01   2.2694229e+00
   8.5200000e-01   2.2628507e+00
   8.5300000e-01   2.2405053e+00
   8.5400000e-01   2.2711251e+00
   8.5500000e-01   2.2594915e+00
   8.5600000e-01   2.2513503e+00
   8.5700000e-01   2.2647427e+00
   8.5800000e-01   2.2642279e+00
   8.5900000e-01   2.2866854e+00
   8.6000000e-01   2.2761786e+00
   8.6100000e-01   2.2800724e+00
   8.6200000e-01   2.2556270e+00
   8.6300000e-01   2.2657045e+00
   8.6400000e-01   2.2830439e+00
   8.6500000e-01   2.2611000e+00
   8.6600000e-01   2.2776521e+00
   8.6700000e-01   2.2802483e+00
   8.6800000e-01   2.2675875e+00
   8.6900000e-01   2.2647625e+00
   8.7000000e-01   2.2774155e+00
   8.7100000e-01   2.2713807e+00
   8.7200000e-01   2.2656818e+00
   8.7300000e-01   2.2798773e+00
   8.7400000e-01   2.2738414e+00
   8.7500000e-01   2.2980040e+00
   8.7600000e-01   2.2821795e+00
   8.7700000e-01   2.2610037e+00
   8.7800000e-01   2.2717741e+00
   8.7900000e-01   2.2865273e+00
   8.8000000e-01   2.2873984e+00
   8.8100000e-01   2.2875522e+00
   8.8200000e-01   2.2930269e+00
   8.8300000e-01   2.2893637e+00
   8.8400000e-01   2.2949732e+00
   8.8500000e-01   2.2831134e+00
   8.8600000e-01   2.2699050e+00
   8.8700000e-01   2.2878640e+00
   8.8800000e-01   2.2813758e+00
   8.8900000e-01   2.3009821e+00
   8.9000000e-01   2.2682143e+00
   8.9100000e-01   2.2794187e+00
   8.9200000e-01   2.2850776e+00
   8.9300000e-01   2.3028110e+00
   8.9400000e-01   2.2946682e+00
   8.9500000e-01   2.3019559e+00
   8.9600000e-01   2.2940650e+00
   8.9700000e-01   2.2853683e+00
   8.9800000e-01   2.2958972e+00
   8.9900000e-01   2.3054888e+00
   9.0000000e-01   2.2994722e+00
   9.0100000e-01   2.2818020e+00
   9.0200000e-01   2.3024589e+00
   9.0300000e-01   2.2889821e+00
   9.0400000e-01   2.3202523e+00
   9.0500000e-01   2.3077908e+00
   9.0600000e-01   2.3026286e+00
   9.0700000e-01   2.3114164e+00
   9.0800000e-01   2.3206286e+00
   9.0900000e-01   2.2979824e+00
   9.1000000e-01   2.2932556e+00
   9.1100000e-01   2.3189610e+00
   9.1200000e-01   2.3069296e+00
   9.1300000e-01   2.3108799e+00
   9.1400000e-01   2.2993128e+00
   9.1500000e-01   2.3126196e+00
   9.1600000e-01   2.3049278e+00
   9.1700000e-01   2.2998623e+00
   9.1800000e-01   2.3167363e+00
   9.1900000e-01   2.3061747e+00
   9.2000000e-01   2.3018171e+00
   9.2100000e-01   2.3176577e+00
   9.2200000e-01   2.3120801e+00
   9.2300000e-01   2.3076314e+00
   9.2400000e-01   2.3257385e+00
   9.2500000e-01   2.3208039e+00
   9.2600000e-01   2.3075829e+00
   9.2700000e-01   2.3270627e+00
   9.2800000e-01   2.3242146e+00
   9.2900000e-01   2.3247694e+00
   9.3000000e-01   2.3081822e+00
   9.3100000e-01   2.3353725e+00
   9.3200000e-01   2.3146728e+00
   9.3300000e-01   2.3116006e+00
   9.3400000e-01   2.3098250e+00
   9.3500000e-01   2.3261295e+00
   9.3600000e-01   2.3246719e+00
   9.3700000e-01   2.3176547e+00
   9.3800000e-01   2.3360752e+00
   9.3900000e-01   2.3238965e+00
   9.4000000e-01   2.3161738e+00
   9.4100000e-01   2.3204238e+00
   9.4200000e-01   2.3325156e+00
   9.4300000e-01   2.3415571e+00
   9.4400000e-01   2.3181053e+00
   9.4500000e-01   2.3427448e+00
   9.4600000e-01   2.3090969e+00
   9.4700000e-01   2.3270984e+00
   9.4800000e-01   2.3316452e+00
   9.4900000e-01   2.3495608e+00
   9.5000000e-01   2.3345170e+00
   9.5100000e-01   2.3306441e+00
   9.5200000e-01   2.3344929e+00
   9.5300000e-01   2.3292018e+00
   9.5400000e-01   2.3262166e+00
   9.5500000e-01   2.3275229e+00
   9.5600000e-01   2.3418579e+00
   9.5700000e-01   2.3403376e+00
   9.5800000e-01   2.3490455e+00
   9.5900000e-01   2.3358658e+00
   9.6000000e-01   2.3499399e+00
   9.6100000e-01   2.3418133e+00
   9.6200000e-01   2.3360371e+00
   9.6300000e-01   2.3382076e+00
   9.6400000e-01   2.3443735e+00
   9.6500000e-01   2.3534750e+00
   9.6600000e-01   2.3397915e+00
   9.6700000e-01   2.3409218e+00
   9.6800000e-01   2.3242150e+00
   9.6900000e-01   2.3416915e+00
   9.7000000e-01   2.3535771e+00
   9.7100000e-01   2.3455225e+00
   9.7200000e-01   2.3388073e+00
   9.7300000e-01   2.3416119e+00
   9.7400000e-01   2.3562584e+00
   9.7500000e-01   2.3403893e+00
   9.7600000e-01   2.3540917e+00
   9.7700000e-01   2.3614549e+00
   9.7800000e-01   2.3529842e+00
   9.7900000e-01   2.3491742e+00
   9.8000000e-01   2.3635842e+00
   9.8100000e-01   2.3433318e+00
   9.8200000e-01   2.3548746e+00
   9.8300000e-01   2.3515451e+00
   9.8400000e-01   2.3625097e+00
   9.8500000e-01   2.3624384e+00
   9.8600000e-01   2.3514050e+00
   9.8700000e-01   2.3554867e+00
   9.8800000e-01   2.3588991e+00
   9.8900000e-01   2.3722658e+00
   9.9000000e-01   2.3678296e+00
   9.9100000e-01   2.3669429e+00
   9.9200000e-01   2.3807800e+00
   9.9300000e-01   2.3533811e+00
   9.9400000e-01   2.3643528e+00
   9.9500000e-01   2.3611845e+00
   9.9600000e-01   2.3585172e+00
   9.9700000e-01   2.3491719e+00
   9.9800000e-01   2.3675933e+00
   9.9900000e-01   2.3702064e+00
   1.0000000e+00   2.3748393e+00


==> results/Duffing_COKR_f_tilde_changing_lambda_no_noise_in_signal.dat <==
   1.0000000e-13   3.5011114e+01   2.3986728e-01
   1.0000000e-12   2.2493056e+00   2.3986728e-01
   1.0000000e-11   3.4407538e-01   2.3986728e-01
   1.0000000e-10   2.3466038e-01   2.3986728e-01
   1.0000000e-09   2.3607906e-01   2.3986728e-01
   1.0000000e-08   2.3491051e-01   2.3986728e-01
   1.0000000e-07   2.3055187e-01   2.3986728e-01
   1.0000000e-06   2.2859630e-01   2.3986728e-01
   1.0000000e-05   2.2566175e-01   2.3986728e-01
   1.0000000e-04   2.2055708e-01   2.3986728e-01
   1.0000000e-03   2.3201548e-01   2.3986728e-01
   1.0000000e-02   3.2833299e-01   2.3986728e-01
   1.0000000e-01   8.1753421e-01   2.3986728e-01
   1.0000000e+00   2.3670157e+00   2.3986728e-01
   1.0000000e+01   3.5560677e+00   2.3986728e-01
   1.0000000e+02   5.0838762e+00   2.3986728e-01
   1.0000000e+03   5.6492273e+00   2.3986728e-01
   1.0000000e+04   5.7191341e+00   2.3986728e-01
   1.0000000e+05   5.7262563e+00   2.3986728e-01
   1.0000000e+06   5.7269699e+00   2.3986728e-01
   1.0000000e+07   5.7270413e+00   2.3986728e-01


==> results/Duffing_COKR_f_tilde_changing_lambda_noise_in_signal.dat <==
   1.0000000e-13   2.2174793e+01   2.7756651e-01
   1.0000000e-12   1.1993777e+00   2.7756651e-01
   1.0000000e-11   3.7007747e-01   2.7756651e-01
   1.0000000e-10   2.9748121e-01   2.7756651e-01
   1.0000000e-09   2.6603801e-01   2.7756651e-01
   1.0000000e-08   2.9388416e-01   2.7756651e-01
   1.0000000e-07   2.1530521e-01   2.7756651e-01
   1.0000000e-06   1.7862561e-01   2.7756651e-01
   1.0000000e-05   2.9303807e-01   2.7756651e-01
   1.0000000e-04   2.0151207e-01   2.7756651e-01
   1.0000000e-03   2.1959067e-01   2.7756651e-01
   1.0000000e-02   3.0415466e-01   2.7756651e-01
   1.0000000e-01   8.6672078e-01   2.7756651e-01
   1.0000000e+00   2.3754153e+00   2.7756651e-01
   1.0000000e+01   3.5529979e+00   2.7756651e-01
   1.0000000e+02   5.0818546e+00   2.7756651e-01
   1.0000000e+03   5.6498941e+00   2.7756651e-01
   1.0000000e+04   5.7191494e+00   2.7756651e-01
   1.0000000e+05   5.7262575e+00   2.7756651e-01
   1.0000000e+06   5.7269702e+00   2.7756651e-01
   1.0000000e+07   5.7270413e+00   2.7756651e-01

